Challenges, Methods, Data -- a Survey of Machine Learning in Water Distribution Networks

Research on methods for planning and controlling water distribution networks gains increasing relevance as the availability of drinking water will decrease as a consequence of climate change. So far, the majority of approaches is based on hydraulics and engineering expertise. However, with the increasing availability of sensors, machine learning techniques constitute a promising tool. This work presents the main tasks in water distribution networks, discusses how they relate to machine learning and analyses how the particularities of the domain pose challenges to and can be leveraged by machine learning approaches. Besides, it provides a technical toolkit by presenting evaluation benchmarks and a structured survey of the exemplary task of leakage detection and localization.

==> overviewtab.csv <==
Team;References;historical;historicdata;topology;demands;Networks;Data;p;f;d;demandneed;Data_long;Demands;mlpred;prediction;prediction_long;mldetect;detection;localization;Advantages;type;multileak
Li (Tongjiteam);\cite{li_fast_2022};supervised;;\xmark;\xmark;L-Town;d,p;\xmark;;\xmark;d;demands (leak free), network topoloy, pressures;\xmark;\xmark;hydraulic model;Hydraulic model;\xmark;STL decomposition, k-means on trend;inverse problem: simulation, (Euclidean and cosine dist);leak size estimation;;\checkmark
Staffelbauer (under pressure);\cite{steffelbauer_pressure-leak_2022};supervised;;\xmark;\xmark;L-Town;d,p;\xmark;;\xmark;d;demands, network topology, pressure;\xmark;\xmark;hydraulic model;Hydraulic model, demand modelling by time series analysis based on a multiplicative model;\xmark;dual model with artificial reservoirs, CUSUM;Pearson correlation on residuals in virtual leak flows;leak size estimation;;\checkmark
Daniel (leakbusters);\cite{daniel_sequential_2022};supervised;;\xmark;\xmark;L-Town;p;\xmark;;\xmark;;pressure;\xmark;\xmark;linear regression ;linear regression ;\xmark;thresholding on CUSUM;inverse problem: minimization by LP;;;\checkmark
Wang (Tsinghua);\cite{wang_multiple_2022};supervised;;\xmark;\xmark;L-Town;d,p;\xmark;;\xmark;d;demands, network topology, pressure;\xmark;\xmark;hydraulic model, time series analysis;time series analysis of pressures and flows;\xmark;change point detection rolling mean;inverse problem;;;\checkmark
Marzola (UNIFE);\cite{marzola_leakage_2022};supervised;;\xmark;\xmark;L-Town;d,p;\xmark;;\xmark;d;demands, network topology, pressure;\xmark;\xmark;hydraulic model;hydraulic model;\xmark;visual inspection;inverse problem;;;\checkmark
Romero (IRI);\cite{romero-ben_leak_2022};supervised;;\xmark;\xmark;L-Town;p,d;\xmark;;\xmark;d;pressure (leak free), network topology;\xmark;\xmark;demand model;;\xmark;thresholding;graph-based interpolation, geometric comparison;;;\checkmark
Laucelli 16;\cite{laucelli_detecting_2016};supervised;;;;UK;p,f;\xmark;\xmark;;;pressure, flow;n/a;\xmark;evol. polynomial regression;evolutionary polynomial regression on exemplary time periods;\xmark;thresholding;--;;;
jung water ;\cite{jung_water_2015};supervised;;;\xmark;Austin;p,f,d;\xmark;\xmark;\xmark;d;pressure, flow;n/a;\xmark;group demands, Kallman filters;group demands, etc by Kallman filters;\xmark;statistics (CUSUM, hotelling $T^2$);--;;;
jung improving;\cite{jung_improving_2015};unsupervised;\xmark;;;Austin, Rhine;p,f;\xmark;\xmark;;;pressure, flow;\xmark;\xmark;Z-scoring;z-scoring;\xmark;statistics (WEC, CUSUM, hotelling $T^2$, EWMA);--;;;
Louerio 16;\cite{loureiro_water_2016};unsupervised;\xmark;;;5 custumn;f;;\xmark;;;flow;\xmark;\xmark;grouping by daytime;?;\xmark;outlier detection by median based statistics;--;;;
xu 2020;\cite{xu_disturbance_2020};unsupervised;\xmark;;;Anytown, Z-City;p;\xmark;;;;pressure;\xmark;\xmark;data denoising by wavelets ;data denoising by wavelets ;\xmark;outlier detection by iforest;--;;burst;
drift detection;\cite{vaquet2024investigating};unsupervised;;;;L-Town;;;;;;;;;standard methods, suitable window selection;;;standard unsupervised drift detection methods;feature-wise KS test-based drift detection;;;
drift explanation;\cite{vaquet2023localization};unsupervised;;;;L-Town;;;;;;;;;--;;;--;model-based drift explanations;;;
Romano 14;\cite{romano_automated_2014};comb;\xmark;;;UK;p,f;\xmark;\xmark;;;;\xmark;\xmark;pressure forcast neural network ;data denoising, pressure forcast by ANN;\xmark;thresholding on residuals from prediction and historical data;--;;;

